Spatial corrugation and bonding of single layer graphene on Rh(111)

Topographic scanning tunneling microscopy (STM) images of epitaxial single layer graphene on the Rh(111) surface reveal that extended single crystalline graphene domains are produced without any defects on a large scale. High resolution imaging shows that the moir\'e structure resulting from the lattice mismatch between the Rh(111) substrate and graphene is highly corrugated, containing regions of an additional spatial modulation in the moir\'e supercell compared with those previously reported for graphene on Ir(111) or graphene on Ru(0001). These areas, which correspond to the "bridge" regions of the moir\'e structure appear as depressions in STM images indicating a strong orbital hybridization between the graphene layer and the metallic substrate. Valence-band photoemission confirms the strong hybridization between graphene and Rh(111) which leads to the pronounced corrugation of the graphene layer. Our findings underline the importance of considering substrate effects in epitaxially grown graphene layers for the design of graphene-based nanoscale systems.

==> achemso/source/latex/achemso/achemso.txt <==
FILE QUARANTINED
----------------

Microsoft Antigen for Exchange removed a file since it was found to match a filter.
File name: "achemso.tds.xxx->achemso.ins"
Filter name: "FILE FILTER= files: *.ins*"

